A p-multigrid method enhanced with an ILUT smoother and its comparison to h-multigrid methods within Isogeometric Analysis

Over the years, Isogeometric Analysis has shown to be a successful alternative to the Finite Element Method (FEM). However, solving the resulting linear systems of equations efficiently remains a challenging task. In this paper, we consider a p-multigrid method, in which coarsening is applied in the approximation order p instead of the mesh width h. Since the use of classical smoothers (e.g. Gauss-Seidel) results in a p-multigrid method with deteriorating performance for higher values of p, the use of an ILUT smoother is investigated. Numerical results and a spectral analysis indicate that the resulting p-multigrid method exhibits convergence rates independent of h and p. In particular, we compare both coarsening strategies (e.g. coarsening in h or p) adopting both smoothers for a variety of two and threedimensional benchmarks.

==> table_h1.txt <==
Clusters assembly factorize solve
1        0.65      0.10        0.02
6        1.20      0.27        0.02
11       2.21      0.55        0.03
16       3.63      0.93        0.03

2        0.47      0.13        0.01
7        1.11      0.35        0.02
12       2.31      0.71        0.02
17       4.32      1.22        0.04

3        0.66      0           0.11
8        1.19      0           0.29
13       2.14      0           1.03
18       3.91      0           3.74

4        0.50      0           0.07
9        1.08      0           0.23
14       2.16      0           0.98
19       4.14      0           4.24


==> table_h2.txt <==
Clusters assembly factorize solve
1        2.58      0.50        0.07
6        4.64      1.43        0.07
11       8.58      2.85        0.09
16      15.06      4.76        0.11

2        2.03      0.70        0.05
7        4.21      1.84        0.06
12       9.35      3.85        0.09
17      15.82      6.12        0.13

3        2.63      0           0.35
8        4.52      0           1.00
13       8.53      0           3.54
18      14.78      0          13.24

4        1.80      0           0.18
9        4.00      0           0.66
14       9.16      0           3.12
19      17.28      0          13.26


==> table_h3.txt <==
Clusters assembly factorize solve
1       10.22      2.12        0.32
6       18.93      6.70        0.26
11      34.77     13.98        0.36
16      57.95     25.32        0.49

2        7.68      2.93        0.21
7       17.33      8.98        0.21
12      36.17     18.74        0.34
17      64.25     32.94        0.49

3       10.77      0           1.46
8       19.41      0           3.82
13      34.07      0          13.62
18      60.81      0          50.39

4        7.17      0           0.70
9       17.64      0           2.49
14      33.53      0          10.85
19      68.57      0          45.14


==> table_h4.txt <==
Clusters assembly factorize solve
1       41.52     8.66         1.30
6       74.74     29.78        1.07
11     135.79     75.89        1.46
16     243.64    134.57        1.88

2       31.77     12.52        0.86
7       67.10     40.53        0.87
12     143.86     94.89        1.35
17     272.68    178.58        1.94

3       41.86      0           6.48
8       76.70      0          15.80
13     131.66      0          56.15
18     248.11      0         195.28

4       30.14      0           3.01
9       64.69      0           9.93
14     145.38      0          43.12
19     265.49      0         168.74


==> table_h5.txt <==
Clusters assembly  factorize     solve
1        1.62      0.30          0.06
2        1.19      0.02          0.34

4        3.04      0.96          0.09
5        2.86      0.03          0.52

7        6.26      2.20          0.09
8        6.47      0.06          0.86

10       11.74     4.64          0.16
11       11.73     0.08          1.22


==> table_h6.txt <==
Clusters assembly factorize solve
1        26.91      5.26        0.93
2        19.44      0.33        6.65

4        47.85      17.44       1.09
5        46.19      0.43        8.90

7        93.50      44.30       1.99
8        104.10     0.88        14.49

10       184.05     120.64      2.12
11       202.64     1.04        18.87

